ReproducedPapers.org: Openly teaching and structuring machine learning reproducibility

We present ReproducedPapers.org: an open online repository for teaching and structuring machine learning reproducibility. We evaluate doing a reproduction project among students and the added value of an online reproduction repository among AI researchers. We use anonymous self-assessment surveys and obtained 144 responses. Results suggest that students who do a reproduction project place more value on scientific reproductions and become more critical thinkers. Students and AI researchers agree that our online reproduction repository is valuable.

==> fig/scripts/reproducibility-success-results.csv <==
Paper,Reproduction,Result
HCCpp9BNEnUl0z6moLmg,rmxGUCJelomos1eOcSShW,Successful
lyJdPJA3KNByc5nrwF4j,rrP6oWZDkJbgzAEq115A2,Successful
WKo33PNUxbChiHRiDM7A,r3zppnCHYKdYNYftb6eIQ,Partially successful
7nCPD062xquVoQ2Y2dZV,rCgEw379MZ5amGPJM16IN,Successful
CgzmlMeSdYk85c54YciD,rlzD0cg5zEVTUbp4OOwY4,Unknown
Lr3vt85FvPRRsFIY3vPr,raGkBCzxA1kpjHKq1H5tX,Successful
dzkI6Sb0R5JYGw6PGoZJ,rcASUS4a3WNDQZJpCuTTZ,Successful
dzkI6Sb0R5JYGw6PGoZJ,rLhFGOVZ3VISAVpwDCPHl,Successful
HCCpp9BNEnUl0z6moLmg,rTcAmcGkYNGx4USAsRyEW,Partially successful
lyJdPJA3KNByc5nrwF4j,rSY3Gs8RCc9uz5WdWjA4u,Successful
lG98OQTZyZZUgDd5lUZE,r6QRh9GdECM8ARuLcnaAu,Successful
HCCpp9BNEnUl0z6moLmg,r9NOne2qvfwvrpMRvgjG8,Unknown
FeZwratld4Q1F20QP3bO,rIDgx3uFOHoWMbgXIORkB,Successful
c2HXaWXBL1wjLWq3842P,rmCAs6IBJdLX79FZVXmx7,Successful
Gvv1Zk3zntls3nwA5KbT,rBcb2skpOlP7mLURHi90J,Failed
ylkYfTfKEgbJSgZLupII,rrsnEJrmmhFoSWYi4Fe7j,Successful
HCCpp9BNEnUl0z6moLmg,rztA9goB4I5S1YB8Ah4up,Successful
NPywnQc6sE1EWxPeYeT2,rhpFaFij5EqEDEzYdUPR6,Successful
rdR7I68im9lIFiejQ1qJ,r3TdR5hfM3dWcQ16GeQZk,Failed
NPywnQc6sE1EWxPeYeT2,rsjShdtWfAVpJd7dLsyjc,Failed
dzkI6Sb0R5JYGw6PGoZJ,r6h5L0NMFh5Ja5uQ6oHLr,Failed
7nCPD062xquVoQ2Y2dZV,r2oS5PhVtPePbGtv3gSFX,Successful
NPywnQc6sE1EWxPeYeT2,rj3nAJw3lK9Pk9P735ZzH,Failed
McpHk7I09QbwPnhz0UcF,r9D0nh68fd3SRkdnVXytn,Failed
TMW3e75cSuOCesUbSbAt,rxZjvSYTmeWZ0UpBD68f8,Failed
TODOBSrFXhIXz5fAE1AB,rV8r8ylnev1zUyIaDcIUU,Partially successful
KzHyDY3cjKLkQYhXE0sH,rchZajWzDQqOC32SF25gT,Successful
7nCPD062xquVoQ2Y2dZV,rVVDc4UljmXjIXh5dtsZs,Failed
7JrhWM1pa7OG0uZIWDZl,rMcyinlFKBzTvYssT5bpi,Failed
McpHk7I09QbwPnhz0UcF,reLM9PNMF5b69KIsY6cAK,Failed
McpHk7I09QbwPnhz0UcF,rKxYXrrp4aDfBhWuRgdPR,Failed
98wSXArSm69yTIPAOWAk,rxFfL4a3zWa1L0D8xopej,Successful
gPrSCaBRdbrLhGiNVN0R,rUdzLMylOT7rcMUj7ZSGj,Partially successful
TMW3e75cSuOCesUbSbAt,r3MhkHMd6A8CDcRI2JYMN,Failed
ylkYfTfKEgbJSgZLupII,rZiq16rEL1WrGlJiwO1AN,Failed
dzkI6Sb0R5JYGw6PGoZJ,rRTbGcqWMpASUUaVtbKzq,Partially successful
NPywnQc6sE1EWxPeYeT2,rQisUKucoefPqMRX6URR3,Partially successful
dzkI6Sb0R5JYGw6PGoZJ,r438qGpl8JJVSpsQ2FaDa,Successful
7nCPD062xquVoQ2Y2dZV,rgfTIIeRsVwUMuNtMXxit,Successful
Nc1edWpPkamtb0AR3t6J,raGJgXMAxnmNibLKt2f47,Successful
lG98OQTZyZZUgDd5lUZE,rq6QrpZAHAjeC1WAsf6Ru,Failed
WKo33PNUxbChiHRiDM7A,rnmcDfzhTV8Ly9YTy3m02,Failed
7nCPD062xquVoQ2Y2dZV,rPObFUq0Yex8DXoTTFcAw,Successful
TMW3e75cSuOCesUbSbAt,rnimv1EX7j9BqcCYjfPZE,Failed
c2HXaWXBL1wjLWq3842P,rHHNdMRqWBJNt1sfhawCr,Successful
TMW3e75cSuOCesUbSbAt,rB45SUhiNnWb7WyxveAxK,Failed
FeZwratld4Q1F20QP3bO,rdXk8AaUeDLCXqCyD6ho0,Partially successful
NPywnQc6sE1EWxPeYeT2,rJCsDXuEn87eUE8FQltNE,Failed
TMW3e75cSuOCesUbSbAt,rqxH6kzuyVkwN7UAToWNl,Failed
HCCpp9BNEnUl0z6moLmg,rCldagBSYr6OFmN7NRNKK,Partially successful
dzkI6Sb0R5JYGw6PGoZJ,rZPXKSOjgBRNoHWah0NfF,Failed
KzHyDY3cjKLkQYhXE0sH,rikIcOfBcr1pbTYwT0UYK,Partially successful
NPywnQc6sE1EWxPeYeT2,rWwMSygRXQ9EFOOoTHior,Failed
lyJdPJA3KNByc5nrwF4j,rcj28CmehlED3WdAa99mO,Successful
McpHk7I09QbwPnhz0UcF,rgRDwx1RGi1kMoNC3YqWN,Failed
Nc1edWpPkamtb0AR3t6J,rWky2WCOu9Sh1mzQjNZ4F,Successful
xKYbhl2Ti50FGeiTRsbJ,rHZJwaHtgUG8rbl8PyqZD,Successful
